Explainable Planning

As AI is increasingly being adopted into application solutions, the challenge of supporting interaction with humans is becoming more apparent. Partly this is to support integrated working styles, in which humans and intelligent systems cooperate in problem-solving, but also it is a necessary step in the process of building trust as humans migrate greater responsibility to such systems. The challenge is to find effective ways to communicate the foundations of AI-driven behaviour, when the algorithms that drive it are far from transparent to humans. In this paper we consider the opportunities that arise in AI planning, exploiting the model-based representations that form a familiar and common basis for communication with users, while acknowledging the gap between planning algorithms and human problem-solving.

==> diagram.tikz <==
\begin{tikzpicture} [
    decision/.style = { diamond, draw=blue, thick, fill=blue!20,
                        text width=3em, text badly centered,
                        inner sep=1pt, rounded corners },
    block/.style    = { rectangle, draw=black, thick, 
                        fill=white!20, text width=7em, text centered,
                        rounded corners, minimum height=1em },
    source/.style={draw,thick,rounded corners,fill=gray!30,inner sep=.3cm},
    line/.style     = { draw, thick, ->, shorten >=0pt },
  ]
  % Define nodes in a matrix
  \matrix [column sep=20mm, row sep=5mm] {
    \node [text centered] (e) {};          & \\
    \node [block] (ips) {Incomplete Planning State}; &
    \node [block] (pex) {Planning execution}; \\
    \node [source] (pmg) {State Prediction}; \\
    \node [block] (eps) {Estimated Planning State}; &
    \node [block] (pla) {Planning}; \\
  };
  
  % connect all nodes defined above
  \begin{scope} [every path/.style=line]
    \path (e)  --  (ips);
    \path (ips) -- (pmg);
    \path (pmg) -- (eps);
    \path (eps) -- (pla);
    \path (pla) -- (pex);
    \path (pex) -- node [midway, above, thick] {\small Sensing} (ips);
  \end{scope}
  %
\end{tikzpicture}
